On infinitesimal contraction analysis for hybrid systems

Infinitesimal contraction analysis, wherein global asymptotic convergence results are obtained from local dynamical properties, has proven to be a powerful tool for applications in biological, mechanical, and transportation systems. The technique has primarily been developed for systems governed by a single, possibly nonsmooth, differential or difference equation. We generalize infinitesimal contraction analysis to hybrid systems governed by interacting differential and difference equations. Importantly, we leverage an intrinsic distance function to derive the first contraction results for hybrid systems without restrictions on mode sequence or dwell time. Our theoretical results are illustrated in several examples and applications.

==> auto.txt <==
*.tex
  rubber --pdf main.tex
  bibtex main

refs.bib
  rubber --pdf main.tex
  bibtex main




==> cont.pdf_tex <==
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2436.53933716bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.29981734)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cont.pdf}}%
    \put(0.04968851,0.15235279){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$x(\tau)$}}}%
    \put(0.50194334,0.14729404){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$x(t^+)=\R(t,x(t^-))$}}}%
    \put(0.92620117,0.11212742){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x(T)$}}}%
    \put(0.36283158,0.04082536){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\G_2(t)$}}}%
    \put(0.29070139,0.26003818){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\G_1(t)$}}}%
  \end{picture}%
\endgroup%

